FPGA-Based Hardware Accelerator of Homomorphic Encryption for Efficient Federated Learning

With the increasing awareness of privacy protection and data fragmentation problem, federated learning has been emerging as a new paradigm of machine learning. Federated learning tends to utilize various privacy preserving mechanisms to protect the transferred intermediate data, among which homomorphic encryption strikes a balance between security and ease of utilization. However, the complicated operations and large operands impose significant overhead on federated learning. Maintaining accuracy and security more efficiently has been a key problem of federated learning. In this work, we investigate a hardware solution, and design an FPGA-based homomorphic encryption framework, aiming to accelerate the training phase in federated learning. The root complexity lies in searching for a compact architecture for the core operation of homomorphic encryption, to suit the requirement of federated learning about high encryption throughput and flexibility of configuration. Our framework implements the representative Paillier homomorphic cryptosystem with high level synthesis for flexibility and portability, with careful optimization on the modular multiplication operation in terms of processing clock cycle, resource usage and clock frequency. Our accelerator achieves a near-optimal execution clock cycle, with a better DSP-efficiency than existing designs, and reduces the encryption time by up to 71% during training process of various federated learning models.

==> IJCAI20-master 3/cc.dat <==
1024 1024 1222
2048 4096 4406
3072 9216 9766
4096 16384 17110


==> IJCAI20-master 3/fate1.dat <==
"Logistic regression" 3.968 3.133
"Linear regression"   4.506 3.328


==> IJCAI20-master 3/fate2.dat <==
"Logistic regression" 1.175 0.34
"Linear regression"   1.654 0.476


==> IJCAI20-master 3/mc.dat <==
"1 core" 145.57 538.49
"2 cores" 276.57 1023.09
"8 cores" 1062.63 3930.82
"FPGA" 5239 5235.9


==> IJCAI20-master 3/phe1.dat <==
1024 493.3 5239
2048 77 1077.8
3072 28.4 349.6
#4096 13.6 22.2


==> IJCAI20-master 3/phe2.dat <==
1024 1894 5235.9
2048 265.5 1077.5
3072 87.7 349.5
#4096 38.6 22


==> cc.dat <==
1024 1024 1222
2048 4096 4406
3072 9216 9766
4096 16384 17110


==> fate1.dat <==
"Logistic regression" 3.968 3.133
"Linear regression"   4.506 3.328


==> fate2.dat <==
"Logistic regression" 1.175 0.34
"Linear regression"   1.654 0.476


==> mc.dat <==
"1 core" 145.57 538.49
"2 cores" 276.57 1023.09
"8 cores" 1062.63 3930.82
"FPGA" 5239 5235.9


==> phe1.dat <==
1024 493.3 5239
2048 77 1077.8
3072 28.4 349.6
#4096 13.6 22.2


==> phe2.dat <==
1024 1894 5235.9
2048 265.5 1077.5
3072 87.7 349.5
#4096 38.6 22

